Context Encoding for Semantic Segmentation

Recent work has made significant progress in improving spatial resolution for pixelwise labeling with Fully Convolutional Network (FCN) framework by employing Dilated/Atrous convolution, utilizing multi-scale features and refining boundaries. In this paper, we explore the impact of global contextual information in semantic segmentation by introducing the Context Encoding Module, which captures the semantic context of scenes and selectively highlights class-dependent featuremaps. The proposed Context Encoding Module significantly improves semantic segmentation results with only marginal extra computation cost over FCN. Our approach has achieved new state-of-the-art results 51.7% mIoU on PASCAL-Context, 85.9% mIoU on PASCAL VOC 2012. Our single model achieves a final score of 0.5567 on ADE20K test set, which surpass the winning entry of COCO-Place Challenge in 2017. In addition, we also explore how the Context Encoding Module can improve the feature representation of relatively shallow networks for the image classification on CIFAR-10 dataset. Our 14 layer network has achieved an error rate of 3.45%, which is comparable with state-of-the-art approaches with over 10 times more layers. The source code for the complete system are publicly available.

==> bn.txt <==
2.052
1.604
1.449
1.388
1.321
1.260
1.235
1.187
1.167
1.126
1.114
1.080
1.063
1.033
1.006
0.986
0.983
0.961
0.959
0.927
0.915
0.891
0.885
0.872
0.865
0.842
0.838
0.829
0.813
0.811
0.784
0.793
0.787
0.772
0.768
0.741
0.746
0.734
0.720
0.728
0.718
0.705
0.706
0.700
0.692
0.684
0.679
0.667
0.681
0.665


1.736
1.305
1.187
1.096
1.046
0.985
0.976
0.915
0.882
0.864
0.823
0.815
0.790
0.759
0.735
0.726
0.694
0.660
0.663
0.634
0.633
0.610
0.592
0.567
0.555
0.537
0.543
0.525
0.511
0.500
0.489
0.483
0.462
0.459
0.447
0.436
0.420
0.417
0.416
0.405
0.398
0.386
0.384
0.380
0.370
0.368
0.363
0.359
0.354
0.351


==> cifar1.txt <==
300 4.21
600 4.04
1000 3.94


300 4.10
600 3.84
1000 3.87


==> cifar2.txt <==
8 4.03
16 3.96
32 3.84
64 4.24


8 3.2
16 3.5
32 4.2
64 5.5


==> cifar3.txt <==
53.776,
 34.06999999999999,
 26.450000000000003,
 22.412000000000006,
 20.459999999999994,
 19.123999999999995,
 17.616,
 16.964,
 16.227999999999994,
 15.441999999999993,
 15.293999999999997,
 14.694000000000003,
 14.075999999999993,
 13.867999999999995,
 13.786000000000001,
 13.438000000000002,
 13.055999999999997,
 12.852000000000004,
 12.772000000000006,
 12.742000000000004,
 12.299999999999997,
 11.858000000000004,
 12.11,
 11.870000000000005,
 12.177999999999997,
 11.658000000000001,
 11.546000000000006,
 11.61,
 11.524000000000001,
 11.450000000000003,
 11.286000000000001,
 11.212000000000003,
 11.475999999999999,
 11.414000000000001,
 11.206000000000003,
 10.944000000000003,
 10.896,
 10.902000000000001,
 10.834000000000003,
 10.724000000000004,
 11.188000000000002,
 10.829999999999998,
 10.766000000000005,
 10.567999999999998,
 10.611999999999995,
 10.501999999999995,
 10.745999999999995,
 10.680000000000007,
 10.519999999999996,
 10.480000000000004,
 10.408000000000001,
 10.378,
 10.450000000000003,
 10.567999999999998,
 10.486000000000004,
 10.462000000000003,
 10.251999999999995,
 10.534000000000006,
 10.427999999999997,
 10.239999999999995,
 10.182000000000002,
 10.308000000000007,
 10.319999999999993,
 10.225999999999999,
 10.414000000000001,
 10.126000000000005,
 10.123999999999995,
 10.097999999999999,
 10.037999999999997,
 10.099999999999994,
 10.159999999999997,
 9.998000000000005,
 10.128,
 10.146,
 10.058000000000007,
 9.971999999999994,
 9.950000000000003,
 9.938000000000002,
 10.0,
 10.046000000000006,
 10.134,
 9.939999999999998,
 9.965999999999994,
 9.802000000000007,
 9.933999999999997,
 9.971999999999994,
 9.878,
 9.852000000000004,
 9.754000000000005,
 9.75,
 9.766000000000005,
 9.748000000000005,
 9.882000000000005,
 9.933999999999997,
 9.86,
 9.590000000000003,
 9.635999999999996,
 9.790000000000006,
 9.602000000000004,
 9.512,
 9.772000000000006,
 9.730000000000004,
 9.656000000000006,
 9.620000000000005,
 9.665999999999997,
 9.358000000000004,
 9.361999999999995,
 9.554000000000002,
 9.689999999999998,
 9.536000000000001,
 9.268,
 9.617999999999995,
 9.650000000000006,
 9.560000000000002,
 9.536000000000001,
 9.329999999999998,
 9.412000000000006,
 9.426000000000002,
 9.519999999999996,
 9.236000000000004,
 9.302000000000007,
 9.384,
 9.441999999999993,
 9.298000000000002,
 9.085999999999999,
 9.385999999999996,
 9.256,
 9.304000000000002,
 9.063999999999993,
 9.11,
 9.256,
 9.207999999999998,
 9.097999999999999,
 9.251999999999995,
 8.941999999999993,
 9.084000000000003,
 8.854,
 9.117999999999995,
 8.768,
 8.822000000000003,
 9.305999999999997,
 9.048000000000002,
 8.930000000000007,
 8.867999999999995,
 9.031999999999996,
 8.712000000000003,
 9.108000000000004,
 8.908000000000001,
 8.982,
 8.873999999999995,
 8.804000000000002,
 9.018,
 8.998000000000005,
 8.680000000000007,
 8.878,
 8.677999999999997,
 8.656000000000006,
 8.938000000000002,
 8.808000000000007,
 8.86,
 8.530000000000001,
 8.718000000000004,
 8.632000000000005,
 8.849999999999994,
 8.617999999999995,
 8.709999999999994,
 8.719999999999999,
 8.677999999999997,
 8.730000000000004,
 8.495999999999995,
 8.555999999999997,
 8.700000000000003,
 8.331999999999994,
 8.658000000000001,
 8.623999999999995,
 8.298000000000002,
 8.488,
 8.575999999999993,
 8.453999999999994,
 8.525999999999996,
 8.343999999999994,
 8.385999999999996,
 8.567999999999998,
 8.207999999999998,
 8.256,
 8.207999999999998,
 8.197999999999993,
 8.254000000000005,
 8.281999999999996,
 8.105999999999995,
 8.11,
 8.298000000000002,
 8.114000000000004,
 8.079999999999998,
 8.262,
 8.072000000000003,
 8.165999999999997,
 8.120000000000005,
 7.971999999999994,
 8.128,
 7.890000000000001,
 8.013999999999996,
 7.858000000000004,
 7.986000000000004,
 7.8559999999999945,
 7.959999999999994,
 7.864000000000004,
 7.810000000000002,
 7.790000000000006,
 7.778000000000006,
 8.197999999999993,
 7.817999999999998,
 7.561999999999998,
 7.7379999999999995,
 7.724000000000004,
 7.927999999999997,
 7.587999999999994,
 7.518000000000001,
 7.689999999999998,
 7.628,
 7.611999999999995,
 7.554000000000002,
 7.602000000000004,
 7.552000000000007,
 7.6839999999999975,
 7.552000000000007,
 7.469999999999999,
 7.602000000000004,
 7.2960000000000065,
 7.650000000000006,
 7.474000000000004,
 7.116,
 7.219999999999999,
 7.341999999999999,
 7.603999999999999,
 7.415999999999997,
 7.1839999999999975,
 7.007999999999996,
 7.474000000000004,
 7.292000000000002,
 6.951999999999998,
 7.013999999999996,
 7.266000000000005,
 7.1200000000000045,
 6.876000000000005,
 7.268000000000001,
 7.132000000000005,
 6.686000000000007,
 7.1200000000000045,
 6.995999999999995,
 6.810000000000002,
 6.843999999999994,
 6.8559999999999945,
 6.853999999999999,
 6.793999999999997,
 6.906000000000006,
 6.635999999999996,
 6.834000000000003,
 6.950000000000003,
 6.680000000000007,
 6.859999999999999,
 6.707999999999998,
 6.695999999999998,
 6.558000000000007,
 6.7039999999999935,
 6.813999999999993,
 6.471999999999994,
 6.513999999999996,
 6.427999999999997,
 6.302000000000007,
 6.6299999999999955,
 6.459999999999994,
 6.420000000000002,
 6.412000000000006,
 6.536000000000001,
 6.2960000000000065,
 6.305999999999997,
 6.194000000000003,
 6.334000000000003,
 6.308000000000007,
 6.189999999999998,
 6.349999999999994,
 5.930000000000007,
 6.292000000000002,
 6.097999999999999,
 6.0460000000000065,
 5.951999999999998,
 6.102000000000004,
 6.019999999999996,
 6.146000000000001,
 6.182000000000002,
 5.965999999999994,
 5.8160000000000025,
 5.915999999999997,
 6.117999999999995,
 5.885999999999996,
 5.8160000000000025,
 5.7379999999999995,
 5.866,
 5.938000000000002,
 5.599999999999994,
 5.543999999999997,
 5.810000000000002,
 5.525999999999996,
 5.548000000000002,
 5.603999999999999,
 5.668000000000006,
 5.608000000000004,
 5.5120000000000005,
 5.352000000000004,
 5.225999999999999,
 5.150000000000006,
 5.358000000000004,
 5.536000000000001,
 5.3559999999999945,
 5.233999999999995,
 5.036000000000001,
 5.510000000000005,
 5.153999999999996,
 5.325999999999993,
 5.328000000000003,
 5.042000000000002,
 5.037999999999997,
 4.975999999999999,
 5.1299999999999955,
 5.072000000000003,
 4.891999999999996,
 4.787999999999997,
 4.872,
 5.013999999999996,
 5.060000000000002,
 4.950000000000003,
 4.528000000000006,
 4.994,
 4.579999999999998,
 4.6839999999999975,
 4.495999999999995,
 4.593999999999994,
 4.6059999999999945,
 4.665999999999997,
 4.573999999999998,
 4.543999999999997,
 4.626000000000005,
 4.418000000000006,
 4.424000000000007,
 4.3940000000000055,
 4.537999999999997,
 4.128,
 4.516000000000005,
 4.018000000000001,
 4.426000000000002,
 4.260000000000005,
 4.266000000000005,
 4.292000000000002,
 4.040000000000006,
 4.195999999999998,
 4.189999999999998,
 4.462000000000003,
 4.0319999999999965,
 4.004000000000005,
 4.135999999999996,
 3.9620000000000033,
 4.108000000000004,
 3.8859999999999957,
 3.671999999999997,
 3.7879999999999967,
 3.6599999999999966,
 3.8799999999999955,
 3.602000000000004,
 3.7879999999999967,
 3.8400000000000034,
 3.6400000000000006,
 3.622,
 3.7039999999999935,
 3.6779999999999973,
 3.5799999999999983,
 3.5600000000000023,
 3.117999999999995,
 3.353999999999999,
 3.3299999999999983,
 3.284000000000006,
 3.450000000000003,
 3.152000000000001,
 3.5360000000000014,
 3.530000000000001,
 3.299999999999997,
 3.019999999999996,
 3.2240000000000038,
 3.0120000000000005,
 3.049999999999997,
 2.989999999999995,
 3.382000000000005,
 2.8460000000000036,
 2.774000000000001,
 2.995999999999995,
 2.971999999999994,
 2.969999999999999,
 2.912000000000006,
 2.8640000000000043,
 2.7759999999999962,
 2.7819999999999965,
 2.7759999999999962,
 2.7279999999999944,
 2.641999999999996,
 2.7439999999999998,
 2.2279999999999944,
 2.5060000000000002,
 2.622,
 2.4279999999999973,
 2.5259999999999962,
 2.652000000000001,
 2.593999999999994,
 2.3799999999999955,
 2.3700000000000045,
 2.3640000000000043,
 2.3559999999999945,
 2.1500000000000057,
 2.2759999999999962,
 2.219999999999999,
 2.0799999999999983,
 2.1880000000000024,
 2.2120000000000033,
 2.2519999999999953,
 2.1599999999999966,
 2.1059999999999945,
 2.1640000000000015,
 1.9579999999999984,
 1.823999999999998,
 2.073999999999998,
 1.9080000000000013,
 1.9120000000000061,
 1.9519999999999982,
 1.8020000000000067,
 1.6380000000000052,
 1.695999999999998,
 1.769999999999996,
 1.7240000000000038,
 1.784000000000006,
 1.5259999999999962,
 1.7099999999999937,
 1.8179999999999978,
 1.6039999999999992,
 1.6440000000000055,
 1.706000000000003,
 1.632000000000005,
 1.3359999999999985,
 1.706000000000003,
 1.426000000000002,
 1.2399999999999949,
 1.5379999999999967,
 1.421999999999997,
 1.343999999999994,
 1.1580000000000013,
 1.323999999999998,
 1.2019999999999982,
 1.558000000000007,
 1.3640000000000043,
 1.093999999999994,
 0.9260000000000019,
 0.9680000000000035,
 0.9920000000000044,
 1.0040000000000049,
 1.1140000000000043,
 1.0600000000000023,
 0.9980000000000047,
 0.8199999999999932,
 0.7540000000000049,
 0.8319999999999936,
 0.9080000000000013,
 1.0259999999999962,
 1.0100000000000051,
 0.7780000000000058,
 0.7120000000000033,
 0.9279999999999973,
 0.7639999999999958,
 0.6620000000000061,
 0.7259999999999991,
 0.7439999999999998,
 0.6419999999999959,
 0.5019999999999953,
 0.42199999999999704,
 0.46399999999999864,
 0.5319999999999965,
 0.4899999999999949,
 0.41200000000000614,
 0.3859999999999957,
 0.4759999999999991,
 0.5139999999999958,
 0.5919999999999987,
 0.6260000000000048,
 0.4539999999999935,
 0.402000000000001,
 0.36599999999999966,
 0.3499999999999943,
 0.23199999999999932,
 0.21599999999999397,
 0.22400000000000375,
 0.20000000000000284,
 0.15800000000000125,
 0.13800000000000523,
 0.24399999999999977,
 0.15800000000000125,
 0.09000000000000341,
 0.09199999999999875,
 0.06199999999999761,
 0.12199999999999989,
 0.06399999999999295,
 0.04600000000000648,
 0.028000000000005798,
 0.04600000000000648,
 0.02400000000000091,
 0.018000000000000682,
 0.02400000000000091,
 0.02400000000000091,
 0.007999999999995566,
 0.012000000000000455,
 0.012000000000000455,
 0.012000000000000455,
 0.001999999999995339,
 0.01999999999999602,
 0.0040000000000048885,
 0.001999999999995339,
 0.012000000000000455,
 0.013999999999995794,
 0.0,
 0.006000000000000227,
 0.0,
 0.001999999999995339,
 0.006000000000000227,
 0.0040000000000048885,
 0.0,
 0.0040000000000048885,
 0.0,
 0.001999999999995339,
 0.001999999999995339,
 0.007999999999995566,
 0.001999999999995339,
 0.001999999999995339,
 0.001999999999995339,
 0.0040000000000048885,
 0.0040000000000048885,
 0.001999999999995339,
 0.001999999999995339,
 0.001999999999995339,
 0.0,
 0.001999999999995339,
 0.0,
 0.0,
 0.0,
 0.001999999999995339,
 0.001999999999995339,
 0.0,
 0.0,
 0.001999999999995339,
 0.0,
 0.001999999999995339,
 0.0,
 0.001999999999995339,
 0.0,
 0.0,
 0.001999999999995339,
 0.0,
 0.001999999999995339,
 0.0040000000000048885,
 0.0,
 0.0,
 0.0040000000000048885,
 0.001999999999995339,
 0.001999999999995339,
 0.001999999999995339,
 0.0,
 0.0,
 0.001999999999995339,
 0.0,
 0.0,
 0.0,
 0.0,
 0.001999999999995339,
 0.0,
 0.001999999999995339,
 0.0,
 0.001999999999995339,
 0.001999999999995339,
 0.001999999999995339,
 0.0,
 0.0,
 0.001999999999995339,
 0.0,
 0.001999999999995339,
 0.001999999999995339,
 0.0,
 0.001999999999995339,
 0.0,
 0.0


50.05,
 36.13,
 28.799999999999997,
 31.75,
 27.61,
 21.61,
 20.150000000000006,
 20.989999999999995,
 21.799999999999997,
 18.590000000000003,
 24.150000000000006,
 15.569999999999993,
 22.25,
 18.290000000000006,
 26.909999999999997,
 17.989999999999995,
 25.42,
 19.439999999999998,
 16.92,
 15.409999999999997,
 22.86,
 19.340000000000003,
 19.39,
 15.519999999999996,
 16.25,
 16.760000000000005,
 22.620000000000005,
 16.879999999999995,
 16.189999999999998,
 18.370000000000005,
 22.909999999999997,
 20.83,
 17.810000000000002,
 22.75,
 14.310000000000002,
 18.47,
 18.540000000000006,
 16.180000000000007,
 21.739999999999995,
 13.049999999999997,
 16.11,
 20.590000000000003,
 18.319999999999993,
 19.819999999999993,
 23.25,
 13.810000000000002,
 16.92,
 16.61,
 13.560000000000002,
 15.170000000000002,
 20.769999999999996,
 16.269999999999996,
 19.510000000000005,
 14.629999999999995,
 17.75,
 17.599999999999994,
 11.980000000000004,
 13.939999999999998,
 17.400000000000006,
 19.310000000000002,
 18.040000000000006,
 15.969999999999999,
 24.159999999999997,
 16.159999999999997,
 18.08,
 20.159999999999997,
 21.040000000000006,
 21.480000000000004,
 16.930000000000007,
 15.790000000000006,
 17.180000000000007,
 17.260000000000005,
 14.829999999999998,
 19.150000000000006,
 14.689999999999998,
 13.75,
 17.239999999999995,
 21.28,
 15.200000000000003,
 18.950000000000003,
 14.920000000000002,
 17.189999999999998,
 17.659999999999997,
 18.450000000000003,
 22.549999999999997,
 16.739999999999995,
 23.599999999999994,
 14.64,
 12.569999999999993,
 14.120000000000005,
 15.170000000000002,
 15.39,
 16.61,
 19.53,
 14.14,
 15.329999999999998,
 26.36,
 13.840000000000003,
 16.53,
 17.480000000000004,
 12.950000000000003,
 14.900000000000006,
 15.549999999999997,
 17.0,
 17.680000000000007,
 17.36,
 14.680000000000007,
 17.950000000000003,
 12.829999999999998,
 14.010000000000005,
 16.42,
 24.209999999999994,
 18.519999999999996,
 14.75,
 20.629999999999995,
 14.540000000000006,
 13.900000000000006,
 18.0,
 17.849999999999994,
 13.659999999999997,
 15.900000000000006,
 15.599999999999994,
 16.409999999999997,
 13.459999999999994,
 12.269999999999996,
 19.189999999999998,
 14.230000000000004,
 13.469999999999999,
 16.0,
 13.599999999999994,
 17.17,
 13.870000000000005,
 13.620000000000005,
 15.569999999999993,
 16.129999999999995,
 13.760000000000005,
 13.480000000000004,
 14.0,
 13.519999999999996,
 19.67,
 15.909999999999997,
 13.969999999999999,
 16.64,
 21.5,
 12.230000000000004,
 12.900000000000006,
 18.299999999999997,
 18.61,
 14.879999999999995,
 14.400000000000006,
 15.61,
 15.170000000000002,
 17.150000000000006,
 14.969999999999999,
 15.89,
 14.86,
 13.950000000000003,
 14.459999999999994,
 12.950000000000003,
 13.530000000000001,
 12.269999999999996,
 17.310000000000002,
 12.879999999999995,
 12.599999999999994,
 15.650000000000006,
 14.700000000000003,
 13.159999999999997,
 14.319999999999993,
 12.299999999999997,
 19.689999999999998,
 11.959999999999994,
 12.61,
 13.209999999999994,
 13.709999999999994,
 16.060000000000002,
 13.11,
 14.200000000000003,
 13.519999999999996,
 14.25,
 13.450000000000003,
 11.849999999999994,
 12.849999999999994,
 16.430000000000007,
 15.849999999999994,
 15.030000000000001,
 18.590000000000003,
 11.930000000000007,
 18.430000000000007,
 16.340000000000003,
 13.469999999999999,
 13.879999999999995,
 12.420000000000002,
 12.680000000000007,
 15.560000000000002,
 12.549999999999997,
 13.159999999999997,
 18.159999999999997,
 15.780000000000001,
 13.329999999999998,
 16.730000000000004,
 11.519999999999996,
 15.049999999999997,
 16.14,
 14.129999999999995,
 13.180000000000007,
 13.569999999999993,
 12.459999999999994,
 12.900000000000006,
 10.650000000000006,
 16.25,
 16.5,
 12.14,
 12.590000000000003,
 12.939999999999998,
 11.730000000000004,
 14.129999999999995,
 14.829999999999998,
 15.810000000000002,
 12.230000000000004,
 11.950000000000003,
 13.810000000000002,
 14.519999999999996,
 14.969999999999999,
 13.930000000000007,
 12.61,
 12.560000000000002,
 13.219999999999999,
 13.14,
 12.989999999999995,
 14.340000000000003,
 12.239999999999995,
 12.120000000000005,
 12.519999999999996,
 14.599999999999994,
 14.659999999999997,
 12.439999999999998,
 13.790000000000006,
 12.989999999999995,
 13.450000000000003,
 11.219999999999999,
 9.430000000000007,
 13.700000000000003,
 14.769999999999996,
 11.719999999999999,
 12.090000000000003,
 16.019999999999996,
 13.239999999999995,
 13.64,
 12.560000000000002,
 18.060000000000002,
 13.959999999999994,
 18.739999999999995,
 12.299999999999997,
 16.900000000000006,
 12.409999999999997,
 10.89,
 12.519999999999996,
 15.120000000000005,
 13.689999999999998,
 13.120000000000005,
 11.670000000000002,
 12.799999999999997,
 9.299999999999997,
 14.959999999999994,
 12.469999999999999,
 13.239999999999995,
 13.659999999999997,
 9.75,
 11.120000000000005,
 12.180000000000007,
 12.159999999999997,
 12.579999999999998,
 12.189999999999998,
 12.129999999999995,
 10.659999999999997,
 12.64,
 16.349999999999994,
 12.489999999999995,
 11.5,
 13.030000000000001,
 12.150000000000006,
 15.700000000000003,
 13.75,
 13.319999999999993,
 10.290000000000006,
 14.840000000000003,
 12.11,
 12.25,
 11.170000000000002,
 10.959999999999994,
 14.569999999999993,
 13.689999999999998,
 11.120000000000005,
 10.180000000000007,
 9.930000000000007,
 10.540000000000006,
 12.170000000000002,
 12.510000000000005,
 11.709999999999994,
 11.36,
 12.909999999999997,
 12.439999999999998,
 14.049999999999997,
 9.730000000000004,
 10.409999999999997,
 14.11,
 11.650000000000006,
 13.670000000000002,
 12.0,
 10.61,
 14.75,
 10.030000000000001,
 11.0,
 9.280000000000001,
 10.319999999999993,
 11.379999999999995,
 11.180000000000007,
 11.450000000000003,
 14.530000000000001,
 10.11,
 11.14,
 9.980000000000004,
 10.150000000000006,
 11.819999999999993,
 12.780000000000001,
 9.120000000000005,
 10.189999999999998,
 9.14,
 10.700000000000003,
 10.219999999999999,
 9.920000000000002,
 10.069999999999993,
 14.079999999999998,
 8.709999999999994,
 11.549999999999997,
 9.590000000000003,
 11.079999999999998,
 9.900000000000006,
 11.689999999999998,
 10.900000000000006,
 10.269999999999996,
 12.290000000000006,
 9.519999999999996,
 15.260000000000005,
 10.760000000000005,
 9.450000000000003,
 8.590000000000003,
 10.480000000000004,
 9.959999999999994,
 11.430000000000007,
 11.629999999999995,
 12.650000000000006,
 9.650000000000006,
 9.480000000000004,
 11.379999999999995,
 9.75,
 8.670000000000002,
 9.629999999999995,
 13.11,
 9.480000000000004,
 10.629999999999995,
 10.030000000000001,
 10.260000000000005,
 10.329999999999998,
 9.39,
 9.439999999999998,
 9.340000000000003,
 9.200000000000003,
 9.310000000000002,
 12.269999999999996,
 10.39,
 10.730000000000004,
 9.459999999999994,
 8.239999999999995,
 9.709999999999994,
 9.739999999999995,
 9.659999999999997,
 8.480000000000004,
 10.629999999999995,
 8.39,
 9.439999999999998,
 8.840000000000003,
 9.790000000000006,
 10.939999999999998,
 8.590000000000003,
 8.989999999999995,
 7.680000000000007,
 11.560000000000002,
 9.799999999999997,
 8.219999999999999,
 8.790000000000006,
 8.930000000000007,
 9.5,
 9.060000000000002,
 8.870000000000005,
 8.75,
 8.719999999999999,
 9.739999999999995,
 8.840000000000003,
 8.670000000000002,
 8.89,
 9.450000000000003,
 9.989999999999995,
 8.829999999999998,
 8.400000000000006,
 9.379999999999995,
 11.14,
 10.319999999999993,
 8.64,
 8.310000000000002,
 10.459999999999994,
 9.129999999999995,
 9.579999999999998,
 8.469999999999999,
 9.189999999999998,
 8.340000000000003,
 7.590000000000003,
 8.400000000000006,
 8.489999999999995,
 7.579999999999998,
 8.620000000000005,
 8.909999999999997,
 8.090000000000003,
 8.39,
 9.86,
 7.280000000000001,
 8.959999999999994,
 8.340000000000003,
 8.030000000000001,
 7.909999999999997,
 8.939999999999998,
 9.200000000000003,
 8.010000000000005,
 8.120000000000005,
 7.489999999999995,
 7.6200000000000045,
 7.469999999999999,
 8.329999999999998,
 9.36,
 8.319999999999993,
 7.170000000000002,
 7.730000000000004,
 7.180000000000007,
 7.3700000000000045,
 8.0,
 7.849999999999994,
 8.689999999999998,
 7.3700000000000045,
 9.189999999999998,
 7.680000000000007,
 8.299999999999997,
 7.6299999999999955,
 8.209999999999994,
 6.950000000000003,
 6.900000000000006,
 7.1299999999999955,
 8.010000000000005,
 6.760000000000005,
 7.290000000000006,
 5.659999999999997,
 7.530000000000001,
 6.689999999999998,
 7.659999999999997,
 6.980000000000004,
 6.840000000000003,
 7.159999999999997,
 6.659999999999997,
 6.329999999999998,
 7.569999999999993,
 6.920000000000002,
 6.719999999999999,
 6.420000000000002,
 7.060000000000002,
 6.650000000000006,
 8.280000000000001,
 6.959999999999994,
 6.780000000000001,
 6.340000000000003,
 6.590000000000003,
 5.950000000000003,
 5.739999999999995,
 5.900000000000006,
 6.400000000000006,
 6.310000000000002,
 5.650000000000006,
 6.430000000000007,
 5.700000000000003,
 6.390000000000001,
 6.480000000000004,
 6.409999999999997,
 6.549999999999997,
 5.950000000000003,
 5.799999999999997,
 5.780000000000001,
 5.640000000000001,
 5.540000000000006,
 5.980000000000004,
 5.299999999999997,
 5.180000000000007,
 5.3799999999999955,
 5.5,
 5.310000000000002,
 5.140000000000001,
 4.969999999999999,
 5.1299999999999955,
 5.540000000000006,
 4.959999999999994,
 4.75,
 4.810000000000002,
 4.920000000000002,
 4.329999999999998,
 4.480000000000004,
 4.390000000000001,
 4.409999999999997,
 4.459999999999994,
 4.359999999999999,
 4.409999999999997,
 4.3700000000000045,
 4.200000000000003,
 4.189999999999998,
 4.200000000000003,
 4.170000000000002,
 4.299999999999997,
 4.140000000000001,
 4.189999999999998,
 4.390000000000001,
 4.170000000000002,
 4.180000000000007,
 4.269999999999996,
 4.400000000000006,
 4.219999999999999,
 4.180000000000007,
 4.069999999999993,
 4.1200000000000045,
 4.040000000000006,
 4.25,
 4.1299999999999955,
 4.049999999999997,
 4.069999999999993,
 4.040000000000006,
 4.049999999999997,
 4.099999999999994,
 4.019999999999996,
 4.099999999999994,
 4.030000000000001,
 4.109999999999999,
 4.079999999999998,
 4.1200000000000045,
 4.209999999999994,
 4.040000000000006,
 4.170000000000002,
 4.1299999999999955,
 4.060000000000002,
 4.019999999999996,
 3.9099999999999966,
 4.049999999999997,
 3.8900000000000006,
 3.9399999999999977,
 3.980000000000004,
 4.099999999999994,
 4.090000000000003,
 3.980000000000004,
 4.069999999999993,
 3.9399999999999977,
 4.090000000000003,
 4.010000000000005,
 4.040000000000006,
 4.0,
 4.099999999999994,
 4.159999999999997,
 3.980000000000004,
 3.980000000000004,
 4.049999999999997,
 4.030000000000001,
 3.9599999999999937,
 3.969999999999999,
 4.049999999999997,
 3.9599999999999937,
 4.069999999999993,
 4.0,
 4.0,
 3.969999999999999,
 3.980000000000004,
 3.9599999999999937,
 3.989999999999995,
 4.0,
 3.9200000000000017,
 4.019999999999996,
 3.989999999999995,
 4.030000000000001,
 4.0,
 4.1200000000000045,
 4.030000000000001,
 3.8400000000000034
 
 
 57.414,
 37.172,
 28.786,
 24.0,
 20.708,
 18.848,
 16.933999999999997,
 16.031999999999996,
 14.912000000000006,
 13.656000000000006,
 13.531999999999996,
 12.738,
 12.063999999999993,
 11.451999999999998,
 10.989999999999995,
 10.346000000000004,
 9.903999999999996,
 9.780000000000001,
 9.097999999999999,
 9.116,
 8.879999999999995,
 8.652000000000001,
 8.534000000000006,
 7.980000000000004,
 7.861999999999995,
 7.926000000000002,
 7.554000000000002,
 7.254000000000005,
 7.006,
 7.030000000000001,
 6.813999999999993,
 6.939999999999998,
 6.325999999999993,
 6.575999999999993,
 6.578000000000003,
 6.799999999999997,
 6.331999999999994,
 6.001999999999995,
 6.272000000000006,
 5.757999999999996,
 5.641999999999996,
 5.853999999999999,
 5.727999999999994,
 5.477999999999994,
 5.352000000000004,
 5.593999999999994,
 5.170000000000002,
 5.391999999999996,
 5.182000000000002,
 5.037999999999997,
 5.109999999999999,
 4.924000000000007,
 5.126000000000005,
 5.194000000000003,
 5.421999999999997,
 5.308000000000007,
 4.805999999999997,
 4.787999999999997,
 4.744,
 4.506,
 4.543999999999997,
 4.391999999999996,
 4.834000000000003,
 4.522000000000006,
 4.293999999999997,
 4.424000000000007,
 4.3799999999999955,
 4.492000000000004,
 4.233999999999995,
 4.558000000000007,
 4.099999999999994,
 4.349999999999994,
 4.109999999999999,
 4.153999999999996,
 4.141999999999996,
 4.213999999999999,
 4.340000000000003,
 4.0319999999999965,
 4.096000000000004,
 4.159999999999997,
 3.8760000000000048,
 4.135999999999996,
 3.9639999999999986,
 3.867999999999995,
 3.8840000000000003,
 4.061999999999998,
 3.932000000000002,
 3.941999999999993,
 3.965999999999994,
 3.804000000000002,
 3.8599999999999994,
 3.6380000000000052,
 3.769999999999996,
 3.7560000000000002,
 3.8119999999999976,
 3.9539999999999935,
 3.656000000000006,
 3.528000000000006,
 3.5819999999999936,
 3.8559999999999945,
 3.513999999999996,
 3.7620000000000005,
 3.4000000000000057,
 3.75,
 3.569999999999993,
 3.4479999999999933,
 3.4479999999999933,
 3.3900000000000006,
 3.528000000000006,
 3.4399999999999977,
 3.347999999999999,
 3.6200000000000045,
 3.5999999999999943,
 3.2519999999999953,
 3.2720000000000056,
 3.465999999999994,
 3.441999999999993,
 3.2480000000000047,
 3.3499999999999943,
 3.304000000000002,
 3.263999999999996,
 3.3160000000000025,
 3.528000000000006,
 3.4779999999999944,
 3.225999999999999,
 3.2319999999999993,
 3.1159999999999997,
 3.3100000000000023,
 3.353999999999999,
 3.1899999999999977,
 3.2620000000000005,
 3.3160000000000025,
 3.2960000000000065,
 2.971999999999994,
 3.1740000000000066,
 3.0619999999999976,
 3.087999999999994,
 3.122,
 2.8700000000000045,
 3.0400000000000063,
 3.2099999999999937,
 3.182000000000002,
 2.8419999999999987,
 2.8599999999999994,
 3.1680000000000064,
 2.8299999999999983,
 2.995999999999995,
 3.1400000000000006,
 2.798000000000002,
 3.0,
 2.8119999999999976,
 2.951999999999998,
 2.6839999999999975,
 2.8100000000000023,
 2.784000000000006,
 2.8299999999999983,
 3.1140000000000043,
 2.7579999999999956,
 2.9819999999999993,
 2.6899999999999977,
 2.745999999999995,
 2.646000000000001,
 3.0559999999999974,
 2.6400000000000006,
 2.682000000000002,
 2.784000000000006,
 2.823999999999998,
 2.6260000000000048,
 2.7819999999999965,
 2.7120000000000033,
 2.778000000000006,
 2.6400000000000006,
 3.0900000000000034,
 3.4440000000000026,
 2.8840000000000003,
 2.4839999999999947,
 2.402000000000001,
 2.5319999999999965,
 2.662000000000006,
 2.6099999999999994,
 2.367999999999995,
 2.5379999999999967,
 2.519999999999996,
 2.6640000000000015,
 2.5859999999999985,
 2.6839999999999975,
 2.334000000000003,
 2.147999999999996,
 2.715999999999994,
 2.534000000000006,
 2.3400000000000034,
 2.4099999999999966,
 2.3619999999999948,
 2.647999999999996,
 2.3700000000000045,
 2.456000000000003,
 2.5400000000000063,
 2.406000000000006,
 2.1299999999999955,
 2.475999999999999,
 2.3119999999999976,
 2.2680000000000007,
 2.308000000000007,
 2.2120000000000033,
 2.0720000000000027,
 2.2099999999999937,
 2.4080000000000013,
 2.254000000000005,
 2.4279999999999973,
 2.3100000000000023,
 2.676000000000002,
 2.230000000000004,
 2.182000000000002,
 2.2439999999999998,
 2.3119999999999976,
 2.0400000000000063,
 2.239999999999995,
 2.097999999999999,
 2.048000000000002,
 2.317999999999998,
 2.263999999999996,
 2.0019999999999953,
 2.1359999999999957,
 1.8319999999999936,
 2.1140000000000043,
 1.8419999999999987,
 2.078000000000003,
 1.956000000000003,
 2.0799999999999983,
 1.975999999999999,
 2.0759999999999934,
 1.8719999999999999,
 2.019999999999996,
 1.9719999999999942,
 1.8559999999999945,
 2.0400000000000063,
 1.941999999999993,
 1.8780000000000001,
 1.8100000000000023,
 2.004000000000005,
 1.6159999999999997,
 2.0520000000000067,
 2.034000000000006,
 1.7199999999999989,
 1.9200000000000017,
 1.8719999999999999,
 1.7079999999999984,
 1.9240000000000066,
 1.8119999999999976,
 1.5360000000000014,
 1.9320000000000022,
 2.2660000000000053,
 1.7099999999999937,
 1.597999999999999,
 1.6640000000000015,
 1.5679999999999978,
 1.8359999999999985,
 1.6159999999999997,
 1.695999999999998,
 1.6640000000000015,
 1.9240000000000066,
 1.906000000000006,
 1.8640000000000043,
 1.7759999999999962,
 1.6059999999999945,
 1.6580000000000013,
 1.6479999999999961,
 1.641999999999996,
 1.6500000000000057,
 1.5220000000000056,
 1.4180000000000064,
 1.5160000000000053,
 1.5480000000000018,
 1.6159999999999997,
 1.524000000000001,
 1.5139999999999958,
 1.8840000000000003,
 1.5060000000000002,
 1.7039999999999935,
 1.441999999999993,
 1.3059999999999974,
 1.4000000000000057,
 1.4300000000000068,
 1.6260000000000048,
 1.3880000000000052,
 1.5,
 1.2759999999999962,
 1.3119999999999976,
 1.3059999999999974,
 1.4300000000000068,
 1.3739999999999952,
 1.4879999999999995,
 1.367999999999995,
 1.1680000000000064,
 1.3719999999999999,
 1.3559999999999945,
 1.2019999999999982,
 1.1239999999999952,
 1.171999999999997,
 1.2399999999999949,
 1.2279999999999944,
 1.358000000000004,
 1.3160000000000025,
 1.4719999999999942,
 1.5520000000000067,
 1.2540000000000049,
 1.0100000000000051,
 1.1680000000000064,
 1.0220000000000056,
 1.2759999999999962,
 1.1580000000000013,
 1.0160000000000053,
 1.0879999999999939,
 1.0360000000000014,
 0.965999999999994,
 1.1119999999999948,
 1.141999999999996,
 0.8379999999999939,
 1.0699999999999932,
 1.0100000000000051,
 1.0660000000000025,
 1.024000000000001,
 1.186000000000007,
 0.9260000000000019,
 1.1260000000000048,
 1.6680000000000064,
 0.9740000000000038,
 1.0660000000000025,
 0.8719999999999999,
 1.078000000000003,
 1.141999999999996,
 0.7560000000000002,
 0.8379999999999939,
 0.7920000000000016,
 0.8179999999999978,
 0.8160000000000025,
 1.0259999999999962,
 0.9980000000000047,
 0.6979999999999933,
 0.8539999999999992,
 0.8379999999999939,
 0.8379999999999939,
 0.6899999999999977,
 0.7579999999999956,
 0.8580000000000041,
 0.7999999999999972,
 0.7399999999999949,
 0.8979999999999961,
 0.8840000000000003,
 0.9920000000000044,
 0.7740000000000009,
 0.5559999999999974,
 0.563999999999993,
 0.7099999999999937,
 0.7060000000000031,
 0.8160000000000025,
 0.8080000000000069,
 0.7240000000000038,
 0.5180000000000007,
 0.5259999999999962,
 0.6419999999999959,
 0.4860000000000042,
 0.519999999999996,
 0.5859999999999985,
 0.5859999999999985,
 0.4860000000000042,
 0.5619999999999976,
 0.6640000000000015,
 0.6580000000000013,
 0.519999999999996,
 0.4099999999999966,
 0.45600000000000307,
 0.4519999999999982,
 0.5060000000000002,
 0.3739999999999952,
 0.30400000000000205,
 0.27200000000000557,
 0.3199999999999932,
 0.35599999999999454,
 0.42199999999999704,
 0.3299999999999983,
 0.5060000000000002,
 0.4899999999999949,
 0.4860000000000042,
 0.6159999999999997,
 0.5660000000000025,
 0.4959999999999951,
 0.46399999999999864,
 0.4140000000000015,
 0.32399999999999807,
 0.34199999999999875,
 0.32399999999999807,
 0.4479999999999933,
 0.35200000000000387,
 0.2680000000000007,
 0.30800000000000693,
 0.2639999999999958,
 0.21399999999999864,
 0.18000000000000682,
 0.16800000000000637,
 0.09999999999999432,
 0.09600000000000364,
 0.06999999999999318,
 0.030000000000001137,
 0.05200000000000671,
 0.031999999999996476,
 0.01999999999999602,
 0.028000000000005798,
 0.016000000000005343,
 0.02400000000000091,
 0.01999999999999602,
 0.018000000000000682,
 0.012000000000000455,
 0.007999999999995566,
 0.012000000000000455,
 0.0040000000000048885,
 0.012000000000000455,
 0.010000000000005116,
 0.010000000000005116,
 0.010000000000005116,
 0.010000000000005116,
 0.0040000000000048885,
 0.001999999999995339,
 0.0,
 0.001999999999995339,
 0.0,
 0.001999999999995339,
 0.0,
 0.006000000000000227,
 0.0,
 0.0,
 0.0,
 0.001999999999995339,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.001999999999995339,
 0.0,
 0.0,
 0.0,
 0.0,
 0.001999999999995339,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.001999999999995339,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.001999999999995339,
 0.001999999999995339,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.001999999999995339,
 0.0,
 0.001999999999995339,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.001999999999995339,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.0,
 0.001999999999995339,
 0.0,
 0.0,
 
 
 44.98,
 44.09,
 29.08,
 33.260000000000005,
 22.25,
 19.64,
 21.75,
 22.879999999999995,
 17.260000000000005,
 20.120000000000005,
 18.120000000000005,
 16.53,
 16.989999999999995,
 13.760000000000005,
 13.719999999999999,
 18.379999999999995,
 17.090000000000003,
 12.629999999999995,
 14.379999999999995,
 12.450000000000003,
 13.659999999999997,
 13.409999999999997,
 13.049999999999997,
 11.14,
 14.590000000000003,
 11.269999999999996,
 11.340000000000003,
 14.689999999999998,
 15.409999999999997,
 12.829999999999998,
 14.450000000000003,
 14.0,
 11.540000000000006,
 13.689999999999998,
 19.650000000000006,
 13.780000000000001,
 12.079999999999998,
 10.89,
 12.219999999999999,
 12.040000000000006,
 11.939999999999998,
 11.849999999999994,
 11.230000000000004,
 12.180000000000007,
 11.989999999999995,
 10.420000000000002,
 10.909999999999997,
 10.719999999999999,
 10.370000000000005,
 14.739999999999995,
 10.989999999999995,
 10.790000000000006,
 12.409999999999997,
 13.209999999999994,
 15.180000000000007,
 11.219999999999999,
 12.810000000000002,
 10.430000000000007,
 11.150000000000006,
 11.719999999999999,
 12.950000000000003,
 10.900000000000006,
 12.760000000000005,
 14.61,
 11.930000000000007,
 12.769999999999996,
 11.269999999999996,
 10.230000000000004,
 10.519999999999996,
 11.049999999999997,
 9.810000000000002,
 11.64,
 10.349999999999994,
 13.900000000000006,
 11.36,
 11.920000000000002,
 9.530000000000001,
 10.069999999999993,
 11.790000000000006,
 10.0,
 10.64,
 10.159999999999997,
 10.579999999999998,
 10.090000000000003,
 10.319999999999993,
 10.379999999999995,
 10.120000000000005,
 10.569999999999993,
 11.579999999999998,
 13.159999999999997,
 11.159999999999997,
 10.260000000000005,
 11.260000000000005,
 10.810000000000002,
 12.010000000000005,
 10.469999999999999,
 9.420000000000002,
 10.769999999999996,
 10.400000000000006,
 9.909999999999997,
 10.450000000000003,
 9.75,
 9.989999999999995,
 11.959999999999994,
 10.64,
 13.209999999999994,
 11.329999999999998,
 10.480000000000004,
 12.400000000000006,
 9.560000000000002,
 9.430000000000007,
 10.730000000000004,
 10.0,
 12.959999999999994,
 11.200000000000003,
 11.840000000000003,
 11.25,
 10.099999999999994,
 12.010000000000005,
 9.530000000000001,
 10.969999999999999,
 12.129999999999995,
 10.430000000000007,
 8.75,
 9.239999999999995,
 13.420000000000002,
 10.079999999999998,
 12.700000000000003,
 10.86,
 10.730000000000004,
 9.579999999999998,
 10.459999999999994,
 9.969999999999999,
 10.310000000000002,
 10.200000000000003,
 10.069999999999993,
 9.700000000000003,
 11.75,
 11.920000000000002,
 14.079999999999998,
 9.769999999999996,
 9.120000000000005,
 11.069999999999993,
 10.019999999999996,
 10.530000000000001,
 11.89,
 9.959999999999994,
 10.450000000000003,
 10.89,
 11.019999999999996,
 9.870000000000005,
 9.86,
 10.560000000000002,
 11.069999999999993,
 9.579999999999998,
 10.469999999999999,
 9.61,
 9.849999999999994,
 9.739999999999995,
 9.400000000000006,
 9.61,
 10.010000000000005,
 10.170000000000002,
 10.569999999999993,
 12.379999999999995,
 10.099999999999994,
 9.64,
 10.819999999999993,
 9.349999999999994,
 10.280000000000001,
 9.049999999999997,
 8.829999999999998,
 15.11,
 9.64,
 10.560000000000002,
 9.870000000000005,
 10.0,
 12.569999999999993,
 9.650000000000006,
 10.489999999999995,
 8.930000000000007,
 9.129999999999995,
 8.959999999999994,
 9.810000000000002,
 8.829999999999998,
 9.959999999999994,
 10.340000000000003,
 10.36,
 9.909999999999997,
 10.920000000000002,
 10.14,
 9.060000000000002,
 10.159999999999997,
 10.530000000000001,
 9.040000000000006,
 9.310000000000002,
 10.159999999999997,
 8.620000000000005,
 12.719999999999999,
 9.290000000000006,
 9.049999999999997,
 9.810000000000002,
 11.560000000000002,
 9.459999999999994,
 9.450000000000003,
 10.090000000000003,
 9.180000000000007,
 10.060000000000002,
 10.629999999999995,
 9.969999999999999,
 9.219999999999999,
 9.189999999999998,
 9.209999999999994,
 8.969999999999999,
 9.129999999999995,
 9.230000000000004,
 8.450000000000003,
 8.810000000000002,
 9.569999999999993,
 11.75,
 8.89,
 9.200000000000003,
 8.450000000000003,
 9.319999999999993,
 8.39,
 9.629999999999995,
 8.010000000000005,
 8.650000000000006,
 8.670000000000002,
 8.909999999999997,
 9.420000000000002,
 9.590000000000003,
 8.790000000000006,
 8.930000000000007,
 8.769999999999996,
 9.310000000000002,
 8.739999999999995,
 8.189999999999998,
 9.269999999999996,
 8.709999999999994,
 8.459999999999994,
 10.469999999999999,
 7.900000000000006,
 9.230000000000004,
 9.75,
 10.200000000000003,
 9.209999999999994,
 9.379999999999995,
 8.560000000000002,
 9.010000000000005,
 11.989999999999995,
 8.170000000000002,
 8.920000000000002,
 8.14,
 7.8799999999999955,
 9.219999999999999,
 8.409999999999997,
 8.379999999999995,
 8.299999999999997,
 10.099999999999994,
 9.629999999999995,
 10.840000000000003,
 9.980000000000004,
 8.650000000000006,
 7.5,
 8.280000000000001,
 8.969999999999999,
 8.799999999999997,
 10.159999999999997,
 8.5,
 7.540000000000006,
 8.599999999999994,
 9.61,
 8.75,
 9.870000000000005,
 9.269999999999996,
 10.879999999999995,
 9.290000000000006,
 9.040000000000006,
 9.549999999999997,
 7.829999999999998,
 9.75,
 8.560000000000002,
 9.14,
 8.010000000000005,
 8.569999999999993,
 7.769999999999996,
 8.069999999999993,
 9.439999999999998,
 8.739999999999995,
 9.75,
 9.980000000000004,
 8.030000000000001,
 8.420000000000002,
 8.299999999999997,
 7.480000000000004,
 7.790000000000006,
 9.680000000000007,
 8.730000000000004,
 8.400000000000006,
 8.700000000000003,
 8.480000000000004,
 8.700000000000003,
 8.540000000000006,
 8.36,
 8.420000000000002,
 7.8700000000000045,
 8.64,
 8.209999999999994,
 9.189999999999998,
 7.959999999999994,
 8.689999999999998,
 9.269999999999996,
 8.239999999999995,
 8.040000000000006,
 8.620000000000005,
 7.719999999999999,
 8.5,
 7.549999999999997,
 7.400000000000006,
 9.459999999999994,
 8.780000000000001,
 7.489999999999995,
 8.25,
 7.859999999999999,
 7.840000000000003,
 8.099999999999994,
 9.219999999999999,
 7.709999999999994,
 9.459999999999994,
 7.769999999999996,
 7.439999999999998,
 8.310000000000002,
 8.86,
 8.349999999999994,
 7.849999999999994,
 8.879999999999995,
 7.439999999999998,
 7.219999999999999,
 7.799999999999997,
 7.780000000000001,
 7.969999999999999,
 8.0,
 7.75,
 8.219999999999999,
 7.25,
 7.760000000000005,
 7.719999999999999,
 8.209999999999994,
 8.280000000000001,
 7.540000000000006,
 7.099999999999994,
 7.0,
 6.700000000000003,
 8.079999999999998,
 7.260000000000005,
 7.799999999999997,
 6.900000000000006,
 7.159999999999997,
 7.219999999999999,
 7.239999999999995,
 7.180000000000007,
 7.989999999999995,
 6.670000000000002,
 7.340000000000003,
 7.319999999999993,
 7.689999999999998,
 7.209999999999994,
 7.340000000000003,
 6.75,
 6.6200000000000045,
 6.840000000000003,
 8.14,
 6.959999999999994,
 6.700000000000003,
 6.510000000000005,
 6.840000000000003,
 6.75,
 7.0,
 6.829999999999998,
 6.859999999999999,
 7.079999999999998,
 6.739999999999995,
 7.340000000000003,
 8.209999999999994,
 7.269999999999996,
 7.480000000000004,
 6.659999999999997,
 6.799999999999997,
 6.659999999999997,
 6.689999999999998,
 6.540000000000006,
 7.1200000000000045,
 6.430000000000007,
 6.280000000000001,
 6.590000000000003,
 6.719999999999999,
 5.980000000000004,
 6.200000000000003,
 5.920000000000002,
 6.150000000000006,
 6.099999999999994,
 6.310000000000002,
 5.549999999999997,
 5.430000000000007,
 5.439999999999998,
 5.670000000000002,
 5.609999999999999,
 5.409999999999997,
 5.450000000000003,
 5.439999999999998,
 5.459999999999994,
 5.310000000000002,
 5.230000000000004,
 5.349999999999994,
 5.349999999999994,
 5.219999999999999,
 5.099999999999994,
 5.079999999999998,
 5.280000000000001,
 5.099999999999994,
 5.239999999999995,
 5.060000000000002,
 5.140000000000001,
 5.219999999999999,
 5.25,
 5.140000000000001,
 5.099999999999994,
 5.280000000000001,
 4.989999999999995,
 5.049999999999997,
 5.0,
 5.019999999999996,
 4.950000000000003,
 4.920000000000002,
 5.1200000000000045,
 4.989999999999995,
 4.980000000000004,
 4.930000000000007,
 4.959999999999994,
 5.049999999999997,
 4.989999999999995,
 4.900000000000006,
 4.939999999999998,
 4.760000000000005,
 4.989999999999995,
 4.810000000000002,
 4.849999999999994,
 4.810000000000002,
 4.799999999999997,
 4.900000000000006,
 5.0,
 4.8700000000000045,
 4.980000000000004,
 5.040000000000006,
 4.75,
 4.950000000000003,
 4.859999999999999,
 4.920000000000002,
 4.829999999999998,
 5.040000000000006,
 5.0,
 4.840000000000003,
 4.930000000000007,
 4.930000000000007,
 4.840000000000003,
 4.930000000000007,
 4.739999999999995,
 4.769999999999996,
 4.799999999999997,
 4.75,
 4.819999999999993,
 5.0,
 4.769999999999996,
 4.890000000000001,
 4.829999999999998,
 4.8799999999999955,
 4.890000000000001,
 4.709999999999994,
 4.849999999999994,
 4.790000000000006,
 4.8700000000000045,
 4.819999999999993,
 4.760000000000005,
 4.849999999999994,
 4.799999999999997,
 4.840000000000003,
 4.819999999999993,
 4.900000000000006,
 4.769999999999996,
 4.819999999999993,
 4.799999999999997,
 4.829999999999998,
 4.829999999999998,
 4.790000000000006,
 4.730000000000004,
 4.849999999999994,
 4.670000000000002,
 4.810000000000002,
 4.790000000000006,
 4.75,
 4.859999999999999,
 4.859999999999999,
 4.859999999999999,
 4.849999999999994,
 4.769999999999996,
 4.819999999999993,
 4.8700000000000045,
 4.8700000000000045,
 4.769999999999996,
 4.790000000000006,
 4.8700000000000045,
 4.829999999999998,
 4.769999999999996,
 4.859999999999999,
 4.900000000000006,
 4.780000000000001,
 4.829999999999998,
 4.890000000000001,
 4.799999999999997,
 4.849999999999994,
 4.75,
 4.739999999999995,
 4.799999999999997,
 4.810000000000002,
 4.849999999999994,
 4.859999999999999,
 4.900000000000006,
 4.810000000000002,
 4.780000000000001,
 4.819999999999993,
 4.719999999999999,
 4.709999999999994,
 4.75,
 4.840000000000003,
 4.769999999999996,
 4.730000000000004,
 4.810000000000002,
 4.780000000000001,
 4.709999999999994,
 4.700000000000003,
 4.8700000000000045,
 4.719999999999999,
 4.819999999999993,
 4.849999999999994,
 4.719999999999999,
 4.739999999999995,
 4.659999999999997,
 4.659999999999997,
 4.840000000000003,
 4.75,
 4.780000000000001,
 4.730000000000004,
 4.8799999999999955,
 4.670000000000002,
 4.609999999999999,
 4.760000000000005,
 4.739999999999995,
 4.810000000000002,
 4.709999999999994,
 4.75,
 4.739999999999995,
 4.769999999999996,
 4.780000000000001,
 4.799999999999997,
 4.700000000000003,
 4.810000000000002,
 4.730000000000004,
 4.790000000000006,
 4.739999999999995,
 4.739999999999995,
 4.780000000000001,
 4.760000000000005,
 4.769999999999996,
 4.799999999999997,
 4.719999999999999,
 4.719999999999999,
 4.780000000000001,
 4.790000000000006,
 4.859999999999999,
 4.760000000000005,
 4.739999999999995,
 4.730000000000004,
 4.650000000000006,
 4.810000000000002,
 4.799999999999997,
 4.719999999999999,
 4.819999999999993,
 4.670000000000002,
 4.739999999999995,
 4.730000000000004,
 4.8700000000000045,
 4.790000000000006,
 4.730000000000004,
 4.760000000000005,
 4.790000000000006,
 4.840000000000003,
 4.760000000000005,
 4.670000000000002,
 4.650000000000006,
 
 
 


==> context1.txt <==
0.0 47.6
0.1 49.01
0.2 49.22
0.4 49.18
0.8 49.05


0.0 78.1
0.1 79.34
0.2 79.39
0.4 79.45
0.8 79.34


==> context2.txt <==
0 45.9
16 47.3
32 47.6


0 76.6
16 78.2
32 78.1

